Two Decades of Scientific Misconduct in India: Retraction Reasons and Journal Quality among Inter-country and Intra-country Institutional Collaboration

Research stands as a pivotal factor in propelling the progress of any nation forward. However, if tainted by misconduct, it poses a significant threat to the nation's development. This study aims to scrutinize various cases of deliberate scientific misconduct by Indian researchers. A comprehensive analysis was conducted on 3,244 retracted publications sourced from the Retraction Watch database. The upward trend in retractions is alarming, although the decreasing duration of retractions indicates proactive measures by journals against misconduct. Approximately 60% of retractions stem from private institutions, with fake peer reviews identified as the primary cause of misconduct. This trend could be attributed to incentivizing publication quantity over quality in private institutions, potentially fostering unfair publishing practices. Retractions due to data integrity issues are predominantly observed in public and medical institutions, while retractions due to plagiarism occur in conference proceedings and non-Scopus-indexed journals. Examining retractions resulting from institutional collaborations reveals that 80% originate from within the country, with the remaining 20% being international collaborations. Among inter-country collaborations, one-third of retractions come from the top two journal quartiles, whereas, in intra-country collaborations, half of the retractions stem from Q1 and Q2 journals. Clinical studies retracted from intra-country collaborations are mostly from Q3 and Q4 journals, whereas in inter-country collaborations, they primarily come from Q1 journals. Regarding top journals by the number of retractions in intra-country collaborations, they belong to the Q2 and Q4 categories, whereas in inter-country collaborations, they are in Q1.

==> manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


